Young stellar distance indicators and the extragalactic distance scale

The extragalactic distance scale is perhaps the most important application of stellar distance indicators. Among these, classical Cepheids are high-accuracy standard candles that support a $1.4\%$ measurement of Hubble's constant, $H_0$. The accuracy of Cepheid distances is thus directly relevant for understanding the implications of the Hubble tension, the $>5\sigma$ discord among direct, late-Universe $H_0$ measurements and $H_0$ values inferred from the early Universe observations assuming $\Lambda$CDM cosmology. This invited review aims to provide an accessible overview of the state of the art distance ladder that has established the Hubble tension, with a focus on Cepheids, their absolute calibration using trigonometric parallaxes from the ESA mission Gaia, and other Cepheid-related systematics. New observational facilities such as JWST and upcoming large surveys will provide exciting avenues to further improve distance estimates based on Cepheids.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


